On Linking Level Segments

An increasingly common area of study in procedural content generation is the creation of level segments: short pieces that can be used to form larger levels. Previous work has used basic concatenation to form these larger levels. However, even if the segments themselves are completable and well-formed, concatenation can fail to produce levels that are completable and can cause broken in-game structures (e.g. malformed pipes in Mario). We show this with three tile-based games: a side-scrolling platformer, a vertical platformer, and a top-down roguelike. Additionally, we present a Markov chain and a tree search algorithm that finds a link between two level segments, which uses filters to ensure completability and unbroken in-game structures in the linked segments. We further show that these links work well for multi-segment levels. We find that this method reliably finds links between segments and is customizable to meet a designer's needs.

==> figure/new_linkers/mario_biggest_linked.txt <==
--------------------------------------------------------
--------------------------------------------------------
--------------------------------------------------------
--------------------------------------------------------
--------------------------------------------------------
--------------------------------------------------------
-----------------------------E--------------------------
----------------------------<>--------------------------
----------------------------[]-------------oo-----------
----------------------------XXX----------E---o----------
---------------------------E------------<>---------E----
--------------------------<>------------[]--------------
--------------------------[]------------[]--------------
XX--------XXXXXXXXXXXXXXXXXXXXXXXX--X---XXXXXXXXXXXXXXXX
META PATH EDGES: 12 0; 12 1; 11 1; 11 2; 10 2; 10 3; 9 3; 9 4; 8 4; 8 5; 8 6; 8 7; 9 8; 10 9; 11 10; 12 11; 12 12; 12 13; 12 14; 12 15; 12 16; 12 17; 12 18; 12 19; 12 20; 12 21; 12 22; 12 23; 12 24; 11 24; 11 25; 10 25; 10 26; 10 27; 10 28; 11 29; 12 30; 12 31; 12 32; 12 33; 11 33; 11 34; 10 34; 10 35; 9 35; 9 36; 8 36; 8 37; 8 38; 8 39; 9 40; 9 41; 9 42; 10 43; 11 44; 12 45; 12 46; 12 47; 12 48; 12 49; 12 50; 12 51; 12 52; 12 53; 12 54; 12 55
META MISC BLOCKS: 0 0 14 2; 0 54 14 56
META MISC2 BLOCKS: 0 27 14 29
